Realistic On-the-fly Outcomes of Planetary Collisions II: Bringing Machine Learning to N-body Simulations

Terrestrial planet formation theory is at a bottleneck, with the growing realization that pairwise collisions are treated far too simply. Here, and in our companion paper (Cambioni et al. 2019) that introduces the training methodology, we demonstrate the first application of machine learning to more realistically model the late stage of planet formation by giant impacts. We present surrogate models that give fast, reliable answers for the masses and velocities of the two largest remnants of a giant impact, as a function of the colliding masses and their impact velocity and angle, with the caveat that our training data do not yet include pre-impact rotation or variable thermal conditions. We compare canonical N-body scenarios of terrestrial planet formation assuming perfect merger (Chambers 2001) with our more realistic treatment that includes inefficient accretions and hit-and-run collisions. The result is a protracted tail of final events lasting ~200 Myr, and the conversion of about half the mass of the initial population to debris. We obtain profoundly different solar system architectures, featuring a much wider range of terrestrial planet masses and enhanced compositional diversity.

==> Table_1_MRT.txt <==
Title: Realistic On-the-fly Outcomes of Planetary Collisions II:
       Bringing Machine Learning to N-body Simulations
Authors: Emsenhuber A., Cambioni S., Asphaug E., Gabriel T.S.J.,
         Schwartz S.R., Furfaro R.
Table: Table 1
================================================================================
Byte-by-byte Description of file: Table_1_MRT.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label    Explanations
--------------------------------------------------------------------------------
   1-  4 F4.2   Mgeo  Mass     Mass of target
   6-  9 F4.2   ---   Gamma    Ratio between target mass and impactor mass
  11- 14 F4.1   deg   Angle    Impact angle
  16- 19 F4.2   ---   Velocity Ratio between impact velocity and mutual escape velocity
  21- 22 I2     ---   Class    Collision class (1)
  24- 28 F5.2   ---   acclr    Accretion efficiency of largest remnant
  30- 34 F5.2   ---   accsr    Accretion efficiency of second remnant
  36- 40 F5.2   ---   epsilon  ? Scaled orbital energy
  42- 46 F5.2   ---   b        ? Impact parameter
  48- 52 F5.2   rad   deltapi  ? Shift of the argument of pericenter
--------------------------------------------------------------------------------
Note (1):
   -1 = erosion;
    0 = accretion;
    1 = hit-and-run.
--------------------------------------------------------------------------------
0.01 0.20  0.1 1.00  0  0.99 -1.00                  
0.01 0.20  0.1 1.40  0  0.92 -1.00                  
0.01 0.20  0.1 1.70  0  0.78 -1.00                  
0.01 0.20  0.1 2.50  0  0.01 -1.00                  
0.01 0.20  0.1 3.00 -1 -0.88 -1.00                  
0.01 0.20  0.1 3.50 -1 -1.82 -1.00                  
0.01 0.20 15.0 1.00  0  0.99 -1.00                  
0.01 0.20 15.0 1.40  0  0.89 -1.00                  
0.01 0.20 15.0 1.70  0  0.75 -1.00                  
0.01 0.20 15.0 2.00  0  0.58 -1.00                  
0.01 0.20 15.0 2.50  1 -0.30 -0.72  0.99  0.45  0.35
0.01 0.20 15.0 3.00  1 -0.92 -0.82  1.71  0.46  0.39
0.01 0.20 15.0 3.50 -1 -1.56 -1.00                  
0.01 0.20 15.0 4.00 -1 -2.11 -1.00                  
0.01 0.20 22.5 1.00  0  0.99 -1.00                  
0.01 0.20 22.5 1.40  0  0.86 -1.00                  
0.01 0.20 22.5 1.60  0  0.76 -1.00                  
0.01 0.20 22.5 1.80  0  0.64 -1.00                  
0.01 0.20 22.5 2.00  0  0.48 -1.00                  
0.01 0.20 22.5 2.50  1 -0.33 -0.54  0.85  0.29  0.33
0.01 0.20 22.5 3.00  1 -0.65 -0.71  1.36  0.20  0.35
0.01 0.20 22.5 3.50 -1 -1.06 -1.00                  
0.01 0.20 22.5 4.00 -1 -1.44 -1.00                  
0.01 0.20 30.0 1.00  0  0.99 -1.00                  
0.01 0.20 30.0 1.20  0  0.93 -1.00                  
0.01 0.20 30.0 1.40  0  0.82 -1.00                  
0.01 0.20 30.0 1.50  0  0.74 -1.00                  
0.01 0.20 30.0 2.00  1 -0.03 -0.60  0.58  0.38  0.31
0.01 0.20 30.0 2.50  1 -0.29 -0.65  0.86  0.22  0.32
0.01 0.20 30.0 3.00  1 -0.44 -0.84  1.19  0.22  0.33
0.01 0.20 30.0 3.50 -1 -0.68 -1.00                  
0.01 0.20 30.0 4.00 -1 -0.91 -1.00                  
0.01 0.20 37.5 1.00  0  0.98 -1.00                  
0.01 0.20 37.5 1.10  0  0.97 -1.00                  
0.01 0.20 37.5 1.20  0  0.93 -1.00                  
0.01 0.20 37.5 1.30  0  0.80 -0.94                  
0.01 0.20 37.5 1.40  0  0.77 -1.00                  
0.01 0.20 37.5 1.50  1  0.24 -0.49  0.23  0.57  0.31
0.01 0.20 37.5 2.00  1 -0.02 -0.50  0.48  0.38  0.31
0.01 0.20 37.5 2.50  1 -0.15 -0.56  0.70  0.29  0.31
0.01 0.20 37.5 3.00  1 -0.23 -0.68  0.91  0.28  0.31
0.01 0.20 37.5 3.50  1 -0.38 -0.88  1.26  0.25  0.32
0.01 0.20 37.5 4.00 -1 -0.53 -1.00                  
0.01 0.20 45.0 1.00  0  0.95 -1.00                  
0.01 0.20 45.0 1.05  0  0.94 -1.00                  
0.01 0.20 45.0 1.10  0  0.96 -1.00                  
0.01 0.20 45.0 1.15  0  0.98 -1.00                  
0.01 0.20 45.0 1.20  0  0.96 -1.00                  
0.01 0.20 45.0 1.30  1  0.21 -0.25  0.04  0.51  0.30
0.01 0.20 45.0 1.40  1  0.16 -0.23  0.06  0.42  0.30
0.01 0.20 45.0 1.70  1  0.06 -0.29  0.22  0.38  0.30
0.01 0.20 45.0 2.00  1  0.00 -0.35  0.32  0.33  0.30
0.01 0.20 45.0 3.00  1 -0.11 -0.45  0.45  0.29  0.31
0.01 0.20 45.0 3.50  1 -0.16 -0.50  0.66  0.28  0.31
0.01 0.20 45.0 4.00  1 -0.26 -0.65  0.91  0.22  0.32
0.01 0.20 52.5 1.00  0  0.99 -1.00                  
0.01 0.20 52.5 1.05  0  0.99 -1.00                  
0.01 0.20 52.5 1.10  0  0.98 -1.00                  
0.01 0.20 52.5 1.15  0  0.99 -1.00                  
0.01 0.20 52.5 1.20  1  0.13 -0.14  0.01  0.41  0.30
0.01 0.20 52.5 1.30  1  0.11 -0.13  0.02  0.37  0.30
0.01 0.20 60.0 1.00  0  0.51 -1.00                  
0.01 0.20 60.0 1.05  1  0.86 -0.90  0.03  1.11  0.31
0.01 0.20 60.0 1.10  0  1.00 -1.00                  
0.01 0.20 60.0 1.15  1  0.08 -0.08  0.00  0.32  0.29
0.01 0.20 60.0 1.20  0  1.00 -1.00                  
0.01 0.20 60.0 1.30  1  0.07 -0.08  0.01  0.29  0.30
0.01 0.20 60.0 1.40  1  0.06 -0.08  0.02  0.26  0.30
0.01 0.20 60.0 1.70  1  0.03 -0.09  0.05  0.19  0.30
0.01 0.20 60.0 2.00  1  0.01 -0.10  0.08  0.20  0.30
0.01 0.20 60.0 2.50  1 -0.01 -0.11  0.12  0.17  0.30
0.01 0.20 60.0 3.00  1 -0.03 -0.14  0.16  0.16  0.30
0.01 0.20 60.0 3.50  1 -0.04 -0.16  0.20  0.15  0.30
0.01 0.20 60.0 4.00  1 -0.06 -0.18  0.23  0.15  0.30
0.01 0.20 75.0 1.00  0  0.85 -0.92                  
0.01 0.20 75.0 1.05  0  1.00 -1.00                  
0.01 0.20 75.0 1.10  1  0.04 -0.04  0.00  0.20  0.30
0.01 0.20 75.0 1.15  1  0.03 -0.03  0.00  0.18  0.30
0.01 0.20 75.0 1.20  1  0.03 -0.03  0.00  0.17  0.30
0.01 0.20 75.0 1.30  1  0.02 -0.03  0.00  0.15  0.30
0.01 0.20 75.0 1.40  1  0.02 -0.03  0.01  0.13  0.30
0.01 0.20 75.0 1.70  1  0.01 -0.02  0.01  0.10  0.30
0.01 0.20 75.0 2.00  1  0.00 -0.02  0.02  0.08  0.30
0.01 0.20 75.0 2.50  1 -0.00 -0.02  0.02  0.06  0.30
0.01 0.20 75.0 3.00  1 -0.01 -0.02  0.03  0.06  0.30
0.01 0.20 75.0 3.50  1 -0.01 -0.03  0.03  0.05  0.30
0.01 0.20 75.0 4.00  1 -0.01 -0.03  0.04  0.05  0.30
0.01 0.20 82.5 1.00  0  0.88 -0.92                  
0.01 0.20 82.5 1.05  0  1.00 -1.00                  
0.01 0.20 82.5 1.10  1  0.03 -0.03  0.00  0.17  0.30
0.01 0.20 82.5 1.15  1  0.02 -0.02  0.00  0.15  0.30
0.01 0.20 82.5 1.20  1  0.02 -0.02  0.00  0.14  0.30
0.01 0.20 82.5 1.30  1  0.01 -0.02  0.00  0.11  0.30
0.01 0.20 89.0 1.00  0  0.89 -0.92                  
0.01 0.20 89.5 1.05  0  1.00 -1.00                  
0.01 0.20 89.5 1.10  1  0.03 -0.03  0.00  0.16  0.30
0.01 0.20 89.5 1.15  1  0.02 -0.02  0.00  0.13  0.30
0.01 0.20 89.5 1.20  1  0.01 -0.02  0.00  0.12  0.30
0.01 0.20 89.5 1.30  1  0.01 -0.01  0.00  0.10  0.30
0.01 0.70  0.1 1.00  0  0.97 -1.00                  
0.01 0.70  0.1 1.40  0  0.89 -1.00                  
0.01 0.70  0.1 1.70  0  0.73 -1.00                  
0.01 0.70  0.1 2.00  0  0.54 -1.00                  
0.01 0.70  0.1 2.50  0  0.10 -1.00                  
0.01 0.70  0.1 3.00 -1 -0.36 -1.00                  
0.01 0.70  0.1 3.50  1 -1.22 -0.82  2.03  0.00  0.52
0.01 0.70  0.1 4.00 -1 -1.39 -0.96                  
0.01 0.70 15.0 1.00  0  0.99 -1.00                  
0.01 0.70 15.0 2.00  0  0.53 -1.00                  
0.01 0.70 15.0 2.50  1 -0.40 -0.46  0.86  0.44  0.44
0.01 0.70 15.0 3.00  1 -0.66 -0.63  1.28  0.26  0.49
0.01 0.70 15.0 3.50  1 -0.87 -0.83  1.70 -0.23  0.56
0.01 0.70 15.0 4.00 -1 -1.05 -0.96                  
0.01 0.70 22.5 1.00  0  0.99 -1.00                  
0.01 0.70 22.5 1.40  0  0.93 -1.00                  
0.01 0.70 22.5 1.60  0  0.84 -1.00                  
0.01 0.70 22.5 1.70  0  0.77 -1.00                  
0.01 0.70 22.5 1.80  1 -0.07 -0.20  0.25  0.58  0.32
0.01 0.70 22.5 2.00  1 -0.12 -0.26  0.38  0.50  0.34
0.01 0.70 22.5 2.50  1 -0.37 -0.40  0.77  0.57  0.40
0.01 0.70 22.5 3.00  1 -0.54 -0.46  1.00  0.49  0.46
0.01 0.70 22.5 3.50  1 -0.67 -0.62  1.29  0.33  0.52
0.01 0.70 22.5 4.00  1 -0.79 -0.77  1.55  0.14  0.58
0.01 0.70 30.0 1.00  0  0.99 -1.00                  
0.01 0.70 30.0 1.20  0  0.98 -1.00                  
0.01 0.70 30.0 1.40  0  0.94 -1.00                  
0.01 0.70 30.0 1.50  1 -0.00 -0.06  0.05  0.39  0.30
0.01 0.70 30.0 1.60  1 -0.01 -0.07  0.08  0.38  0.30
0.01 0.70 30.0 2.00  1 -0.09 -0.18  0.26  0.28  0.32
0.01 0.70 30.0 2.50  1 -0.21 -0.33  0.54  0.26  0.35
0.01 0.70 30.0 3.00  1 -0.33 -0.37  0.70  0.57  0.39
0.01 0.70 30.0 3.50  1 -0.48 -0.46  0.94  0.64  0.45
0.01 0.70 30.0 4.00  1 -0.58 -0.62  1.20  0.70  0.50
0.01 0.70 37.5 1.00  0  0.97 -1.00                  
0.01 0.70 37.5 1.10  0  0.97 -1.00                  
0.01 0.70 37.5 1.20  0  0.95 -1.00                  
0.01 0.70 37.5 1.30  0  0.99 -1.00                  
0.01 0.70 37.5 1.40  1  0.01 -0.03  0.01  0.38  0.30
0.01 0.70 37.5 1.50  1  0.00 -0.04  0.03  0.37  0.30
0.01 0.70 37.5 1.60  1 -0.01 -0.05  0.05  0.34  0.30
0.01 0.70 37.5 2.00  1 -0.05 -0.11  0.16  0.23  0.31
0.01 0.70 37.5 2.50  1 -0.13 -0.18  0.31  0.22  0.33
0.01 0.70 37.5 3.00  1 -0.20 -0.26  0.46  0.19  0.35
0.01 0.70 37.5 3.50  1 -0.27 -0.35  0.61  0.25  0.37
0.01 0.70 37.5 4.00  1 -0.34 -0.44  0.77  0.36  0.39
0.01 0.70 45.0 1.00  0  0.98 -1.00                  
0.01 0.70 45.0 1.05  0  0.96 -1.00                  
0.01 0.70 45.0 1.10  0  0.96 -1.00                  
0.01 0.70 45.0 1.15  0  0.98 -1.00                  
0.01 0.70 45.0 1.20  0  1.00 -1.00                  
0.01 0.70 45.0 1.30  1  0.02 -0.03  0.00  0.45  0.30
0.01 0.70 45.0 1.40  1  0.02 -0.03  0.01  0.44  0.30
0.01 0.70 45.0 1.70  1 -0.01 -0.05  0.05  0.38  0.30
0.01 0.70 45.0 2.00  1 -0.03 -0.08  0.11  0.34  0.31
0.01 0.70 45.0 2.50  1 -0.08 -0.12  0.19  0.28  0.32
0.01 0.70 45.0 3.00  1 -0.11 -0.15  0.25  0.27  0.32
0.01 0.70 45.0 3.50  1 -0.15 -0.18  0.32  0.23  0.33
0.01 0.70 45.0 4.00  1 -0.19 -0.23  0.41  0.21  0.34
0.01 0.70 52.5 1.00  0  0.95 -0.97                  
0.01 0.70 52.5 1.05  0  0.97 -1.00                  
0.01 0.70 52.5 1.10  0  0.99 -1.00                  
0.01 0.70 52.5 1.15  0  1.00 -1.00                  
0.01 0.70 52.5 1.20  1  0.02 -0.02  0.00  0.51  0.30
0.01 0.70 52.5 1.30  1  0.02 -0.02  0.00  0.47  0.30
0.01 0.70 60.0 1.00  0  0.95 -0.96                  
0.01 0.70 60.0 1.05  0  0.96 -1.00                  
0.01 0.70 60.0 1.10  0  1.00 -1.00                  
0.01 0.70 60.0 1.15  1  0.01 -0.02  0.00  0.53  0.30
0.01 0.70 60.0 1.20  1  0.01 -0.01  0.00  0.49  0.30
0.01 0.70 60.0 1.30  1  0.01 -0.01  0.00  0.43  0.30
0.01 0.70 60.0 1.40  1  0.01 -0.01  0.01  0.39  0.30
0.01 0.70 60.0 1.70  1 -0.00 -0.02  0.02  0.31  0.30
0.01 0.70 60.0 2.00  1 -0.01 -0.02  0.03  0.26  0.30
0.01 0.70 60.0 2.50  1 -0.02 -0.03  0.05  0.22  0.30
0.01 0.70 60.0 3.00  1 -0.03 -0.04  0.06  0.20  0.31
0.01 0.70 60.0 3.50  1 -0.03 -0.05  0.08  0.20  0.31
0.01 0.70 60.0 4.00  1 -0.04 -0.05  0.08  0.19  0.31
0.01 0.70 75.0 1.00  0  0.97 -0.98                  
0.01 0.70 75.0 1.05  0  0.98 -1.00                  
0.01 0.70 75.0 1.10  1  0.01 -0.01  0.00  0.56  0.30
0.01 0.70 75.0 1.15  1  0.00 -0.01  0.00  0.48  0.30
0.01 0.70 75.0 1.20  1  0.00 -0.01  0.00  0.42  0.30
0.01 0.70 75.0 1.30  1  0.00 -0.01  0.00  0.34  0.30
0.01 0.70 75.0 1.40  1  0.00 -0.01  0.00  0.28  0.30
0.01 0.70 75.0 1.70  1 -0.00 -0.01  0.00  0.18  0.30
0.01 0.70 75.0 2.00  1 -0.00 -0.01  0.01  0.13  0.30
0.01 0.70 75.0 2.50  1 -0.00 -0.01  0.01  0.10  0.30
0.01 0.70 75.0 3.00  1 -0.00 -0.01  0.01  0.08  0.30
0.01 0.70 75.0 3.50  1 -0.01 -0.01  0.01  0.07  0.30
0.01 0.70 75.0 4.00  1 -0.01 -0.01  0.01  0.06  0.30
0.01 0.70 82.5 1.00  0  0.91 -0.98                  
0.01 0.70 82.5 1.05  0  1.00 -1.00                  
0.01 0.70 82.5 1.10  1  0.01 -0.01  0.00  0.53  0.30
0.01 0.70 82.5 1.15  1  0.00 -0.01  0.00  0.45  0.30
0.01 0.70 82.5 1.20  1  0.00 -0.00  0.00  0.39  0.30
0.01 0.70 82.5 1.30  1  0.00 -0.00  0.00  0.31  0.30
0.01 0.70 89.0 1.00  0  0.96 -0.96                  
0.01 0.70 89.5 1.05  1  0.01 -0.02  0.00  0.60  0.30
0.01 0.70 89.5 1.10  1  0.01 -0.01  0.00  0.52  0.30
0.01 0.70 89.5 1.15  1  0.00 -0.00  0.00  0.44  0.30
0.01 0.70 89.5 1.20  1  0.00 -0.00  0.00  0.38  0.30
0.01 0.70 89.5 1.30  1  0.00 -0.00  0.00  0.30  0.30
0.10 0.10  0.1 1.00  0  1.00 -1.00                  
0.10 0.10  0.1 1.40  0  0.98 -1.00                  
0.10 0.10  0.1 1.70  0  0.98 -1.00                  
0.10 0.10  0.1 2.00  0  0.91 -1.00                  
0.10 0.10  0.1 2.50  0  0.48 -1.00                  
0.10 0.10  0.1 3.00 -1 -0.65 -1.00                  
0.10 0.10  0.1 3.50 -1 -1.82 -1.00                  
0.10 0.10  0.1 4.00 -1 -2.67 -1.00                  
0.10 0.10 15.0 1.00  0  0.99 -1.00                  
0.10 0.10 15.0 1.40  0  0.95 -1.00                  
0.10 0.10 15.0 1.70  0  0.87 -1.00                  
0.10 0.10 15.0 2.00  0  0.73 -1.00                  
0.10 0.10 15.0 2.50  0  0.19 -1.00                  
0.10 0.10 15.0 3.00 -1 -0.50 -0.97                  
0.10 0.10 15.0 3.50 -1 -1.27 -1.00                  
0.10 0.10 15.0 4.00 -1 -2.09 -1.00                  
0.10 0.10 22.5 1.00  0  0.99 -1.00                  
0.10 0.10 22.5 1.40  0  0.90 -1.00                  
0.10 0.10 22.5 1.60  0  0.80 -1.00                  
0.10 0.10 22.5 1.70  0  0.76 -1.00                  
0.10 0.10 22.5 1.80  0  0.70 -1.00                  
0.10 0.10 22.5 2.00  0  0.56 -1.00                  
0.10 0.10 22.5 2.50  0  0.09 -1.00                  
0.10 0.10 22.5 3.00  1 -0.68 -0.72  1.37  0.27  0.33
0.10 0.10 22.5 3.50 -1 -1.12 -1.00                  
0.10 0.10 22.5 4.00 -1 -1.55 -1.00                  
0.10 0.10 30.0 1.00  0  0.98 -1.00                  
0.10 0.10 30.0 1.20  0  0.91 -1.00                  
0.10 0.10 30.0 1.40  0  0.81 -1.00                  
0.10 0.10 30.0 1.50  0  0.73 -1.00                  
0.10 0.10 30.0 1.60  0  0.68 -1.00                  
0.10 0.10 30.0 2.50 -1 -0.12 -1.00                  
0.10 0.10 30.0 3.00 -1 -0.47 -1.00                  
0.10 0.10 30.0 3.50 -1 -0.76 -1.00                  
0.10 0.10 30.0 4.00 -1 -1.03 -1.00                  
0.10 0.10 37.5 1.00  0  0.97 -1.00                  
0.10 0.10 37.5 1.10  0  0.93 -1.00                  
0.10 0.10 37.5 1.20  0  0.84 -1.00                  
0.10 0.10 37.5 1.30  0  0.78 -1.00                  
0.10 0.10 37.5 1.40  0  0.67 -1.00                  
0.10 0.10 37.5 1.50  0  0.54 -1.00                  
0.10 0.10 37.5 1.60  1  0.42 -0.84  0.40  0.55  0.31
0.10 0.10 37.5 2.00  0  0.15 -1.00                  
0.10 0.10 37.5 2.50 -1 -0.09 -1.00                  
0.10 0.10 37.5 3.00 -1 -0.25 -1.00                  
0.10 0.10 37.5 3.50 -1 -0.39 -1.00                  
0.10 0.10 37.5 4.00 -1 -0.54 -1.00                  
0.10 0.10 45.0 1.00  0  0.97 -1.00                  
0.10 0.10 45.0 1.05  0  0.96 -1.00                  
0.10 0.10 45.0 1.10  0  0.87 -1.00                  
0.10 0.10 45.0 1.15  0  0.83 -1.00                  
0.10 0.10 45.0 1.20  0  0.82 -1.00                  
0.10 0.10 45.0 1.30  1  0.39 -0.59  0.20  0.48  0.30
0.10 0.10 45.0 1.40  1  0.31 -0.56  0.26  0.44  0.30
0.10 0.10 45.0 1.70  1  0.16 -0.53  0.36  0.36  0.30
0.10 0.10 45.0 2.00  1  0.07 -0.61  0.51  0.32  0.30
0.10 0.10 45.0 2.50  1 -0.02 -0.78  0.70  0.28  0.30
0.10 0.10 45.0 3.00 -1 -0.09 -1.00                  
0.10 0.10 45.0 3.50 -1 -0.16 -1.00                  
0.10 0.10 45.0 4.00 -1 -0.24 -1.00                  
0.10 0.10 52.5 1.00  0  0.92 -1.00                  
0.10 0.10 52.5 1.05  0  0.90 -1.00                  
0.10 0.10 52.5 1.10  0  0.98 -1.00                  
0.10 0.10 52.5 1.15  1  0.31 -0.33  0.03  0.39  0.30
0.10 0.10 52.5 1.20  1  0.27 -0.31  0.05  0.36  0.30
0.10 0.10 52.5 1.30  1  0.21 -0.27  0.07  0.32  0.30
0.10 0.10 60.0 1.00  0  0.89 -1.00                  
0.10 0.10 60.0 1.05  0  1.00 -1.00                  
0.10 0.10 60.0 1.10  1  0.19 -0.18  0.00  0.27  0.30
0.10 0.10 60.0 1.15  1  0.17 -0.17  0.01  0.25  0.30
0.10 0.10 60.0 1.20  1  0.15 -0.16  0.02  0.23  0.30
0.10 0.10 60.0 1.30  1  0.12 -0.15  0.03  0.20  0.30
0.10 0.10 60.0 1.40  1  0.10 -0.14  0.05  0.19  0.30
0.10 0.10 60.0 1.70  1  0.06 -0.14  0.08  0.15  0.30
0.10 0.10 60.0 2.00  1  0.03 -0.14  0.11  0.13  0.30
0.10 0.10 60.0 2.50  1  0.02 -0.16  0.15  0.12  0.30
0.10 0.10 60.0 3.00  1 -0.00 -0.18  0.18  0.11  0.30
0.10 0.10 60.0 3.50  1 -0.02 -0.21  0.22  0.11  0.30
0.10 0.10 60.0 4.00  1 -0.03 -0.26  0.28  0.11  0.30
0.10 0.10 75.0 1.00  0  0.85 -1.00                  
0.10 0.10 75.0 1.05  1  0.09 -0.08  0.00  0.13  0.30
0.10 0.10 75.0 1.10  1  0.06 -0.06  0.01  0.12  0.30
0.10 0.10 75.0 1.15  1  0.06 -0.05  0.00  0.12  0.30
0.10 0.10 75.0 1.20  1  0.05 -0.05  0.01  0.10  0.30
0.10 0.10 75.0 1.30  1  0.04 -0.04  0.01  0.08  0.30
0.10 0.10 75.0 1.40  1  0.03 -0.04  0.01  0.07  0.30
0.10 0.10 75.0 1.70  1  0.02 -0.03  0.02  0.05  0.30
0.10 0.10 75.0 2.00  1  0.01 -0.03  0.02  0.04  0.30
0.10 0.10 75.0 2.50  1  0.01 -0.03  0.03  0.03  0.30
0.10 0.10 75.0 3.00  1  0.01 -0.03  0.03  0.03  0.30
0.10 0.10 75.0 3.50  1  0.00 -0.03  0.03  0.03  0.30
0.10 0.10 75.0 4.00  1  0.00 -0.04  0.04  0.03  0.30
0.10 0.10 82.5 1.00  0  1.00 -1.00                  
0.10 0.10 82.5 1.05  1  0.07 -0.07  0.01  0.11  0.30
0.10 0.10 82.5 1.10  1  0.05 -0.05  0.01  0.08  0.30
0.10 0.10 82.5 1.15  1  0.04 -0.04  0.01  0.08  0.30
0.10 0.10 82.5 1.20  1  0.03 -0.03  0.01  0.07  0.30
0.10 0.10 82.5 1.30  1  0.02 -0.02  0.01  0.06  0.30
0.10 0.10 89.0 1.00  0  1.00 -1.00                  
0.10 0.10 89.5 1.05  1  0.09 -0.09  0.00  0.10  0.30
0.10 0.10 89.5 1.10  1  0.04 -0.04  0.01  0.08  0.30
0.10 0.10 89.5 1.15  1  0.03 -0.03  0.00  0.07  0.30
0.10 0.10 89.5 1.20  1  0.02 -0.03  0.01  0.06  0.30
0.10 0.10 89.5 1.30  1  0.02 -0.02  0.01  0.05  0.30
0.10 0.20  0.1 1.00  0  1.00 -1.00                  
0.10 0.20  0.1 1.40  0  0.97 -1.00                  
0.10 0.20  0.1 1.70  0  0.87 -1.00                  
0.10 0.20  0.1 2.00  0  0.72 -1.00                  
0.10 0.20  0.1 3.00 -1 -0.98 -1.00                  
0.10 0.20  0.1 3.50 -1 -1.70 -1.00                  
0.10 0.20  0.1 4.00 -1 -2.67 -1.00                  
0.10 0.20 15.0 1.00  0  1.00 -1.00                  
0.10 0.20 15.0 1.40  0  0.91 -1.00                  
0.10 0.20 15.0 1.70  0  0.78 -1.00                  
0.10 0.20 15.0 2.00  0  0.48 -1.00                  
0.10 0.20 15.0 2.50  1 -0.26 -0.72  0.97  0.40  0.35
0.10 0.20 15.0 3.00  1 -0.82 -0.88  1.67  0.43  0.38
0.10 0.20 15.0 3.50 -1 -1.51 -1.00                  
0.10 0.20 15.0 4.00 -1 -2.02 -1.00                  
0.10 0.20 22.5 1.00  0  0.99 -1.00                  
0.10 0.20 22.5 1.40  0  0.84 -1.00                  
0.10 0.20 22.5 1.60  0  0.73 -1.00                  
0.10 0.20 22.5 1.70  0  0.66 -1.00                  
0.10 0.20 22.5 1.80  0  0.57 -1.00                  
0.10 0.20 22.5 2.00  0  0.43 -1.00                  
0.10 0.20 22.5 2.50  1 -0.32 -0.60  0.88  0.34  0.33
0.10 0.20 22.5 3.00  1 -0.63 -0.71  1.29  0.27  0.35
0.10 0.20 22.5 4.00 -1 -1.28 -1.00                  
0.10 0.20 30.0 1.00  0  0.99 -1.00                  
0.10 0.20 30.0 1.20  0  0.90 -1.00                  
0.10 0.20 30.0 1.40  0  0.77 -1.00                  
0.10 0.20 30.0 1.50  0  0.69 -1.00                  
0.10 0.20 30.0 1.60  0  0.62 -1.00                  
0.10 0.20 30.0 2.00  1  0.02 -0.79  0.77  0.48  0.32
0.10 0.20 30.0 2.50  1 -0.25 -0.82  1.00  0.34  0.32
0.10 0.20 30.0 3.00  1 -0.41 -0.90  1.31  0.31  0.33
0.10 0.20 30.0 3.50 -1 -0.58 -1.00                  
0.10 0.20 30.0 4.00 -1 -0.77 -1.00                  
0.10 0.20 37.5 1.00  0  0.99 -1.00                  
0.10 0.20 37.5 1.10  0  0.96 -1.00                  
0.10 0.20 37.5 1.20  0  0.84 -0.90                  
0.10 0.20 37.5 1.30  0  0.81 -0.93                  
0.10 0.20 37.5 1.40  1  0.30 -0.50  0.20  0.64  0.31
0.10 0.20 37.5 1.50  1  0.26 -0.48  0.22  0.59  0.31
0.10 0.20 37.5 1.60  1  0.17 -0.49  0.32  0.57  0.31
0.10 0.20 37.5 2.00  1  0.02 -0.55  0.52  0.45  0.31
0.10 0.20 37.5 3.00  1 -0.20 -0.81  0.89  0.35  0.31
0.10 0.20 37.5 3.50 -1 -0.30 -1.00                  
0.10 0.20 37.5 4.00 -1 -0.41 -1.00                  
0.10 0.20 45.0 1.00  0  0.96 -1.00                  
0.10 0.20 45.0 1.05  0  0.96 -1.00                  
0.10 0.20 45.0 1.10  0  0.99 -1.00                  
0.10 0.20 45.0 1.15  0  0.98 -1.00                  
0.10 0.20 45.0 1.20  0  0.98 -1.00                  
0.10 0.20 45.0 1.30  1  0.19 -0.22  0.04  0.54  0.30
0.10 0.20 45.0 1.40  1  0.16 -0.21  0.05  0.49  0.30
0.10 0.20 45.0 1.70  1  0.08 -0.23  0.16  0.42  0.30
0.10 0.20 45.0 2.00  1  0.03 -0.27  0.24  0.38  0.30
0.10 0.20 45.0 2.50  1 -0.03 -0.37  0.39  0.36  0.30
0.10 0.20 45.0 3.00  1 -0.08 -0.47  0.51  0.32  0.31
0.10 0.20 45.0 3.50  1 -0.14 -0.54  0.68  0.30  0.31
0.10 0.20 45.0 4.00  1 -0.20 -0.63  0.83  0.27  0.31
0.10 0.20 52.5 1.00  0  1.00 -1.00                  
0.10 0.20 52.5 1.05  0  0.99 -1.00                  
0.10 0.20 52.5 1.10  0  1.00 -1.00                  
0.10 0.20 52.5 1.15  1  0.15 -0.15  0.00  0.44  0.30
0.10 0.20 52.5 1.20  1  0.14 -0.14  0.01  0.43  0.30
0.10 0.20 52.5 1.30  1  0.11 -0.12  0.02  0.38  0.30
0.10 0.20 60.0 1.00  0  0.93 -1.00                  
0.10 0.20 60.0 1.05  0  1.00 -1.00                  
0.10 0.20 60.0 1.10  1  0.10 -0.09  0.00  0.34  0.30
0.10 0.20 60.0 1.15  1  0.09 -0.08  0.00  0.32  0.30
0.10 0.20 60.0 1.20  1  0.08 -0.08  0.00  0.31  0.30
0.10 0.20 60.0 1.30  1  0.07 -0.08  0.01  0.28  0.30
0.10 0.20 60.0 1.40  1  0.06 -0.07  0.02  0.26  0.30
0.10 0.20 60.0 1.70  1  0.03 -0.07  0.04  0.19  0.30
0.10 0.20 60.0 2.00  1  0.01 -0.07  0.06  0.16  0.30
0.10 0.20 60.0 2.50  1  0.00 -0.08  0.08  0.14  0.30
0.10 0.20 60.0 3.00  1 -0.01 -0.09  0.10  0.14  0.30
0.10 0.20 60.0 3.50  1 -0.02 -0.11  0.13  0.14  0.30
0.10 0.20 60.0 4.00  1 -0.03 -0.13  0.16  0.14  0.30
0.10 0.20 75.0 1.00  0  0.87 -0.92                  
0.10 0.20 75.0 1.05  0  1.00 -1.00                  
0.10 0.20 75.0 1.10  1  0.04 -0.05  0.01  0.19  0.30
0.10 0.20 75.0 1.15  1  0.03 -0.03  0.00  0.18  0.30
0.10 0.20 75.0 1.20  1  0.03 -0.03  0.00  0.16  0.30
0.10 0.20 75.0 1.30  1  0.02 -0.02  0.00  0.13  0.30
0.10 0.20 75.0 1.40  1  0.02 -0.02  0.00  0.11  0.30
0.10 0.20 75.0 1.70  1  0.01 -0.02  0.01  0.08  0.30
0.10 0.20 75.0 2.00  1  0.01 -0.01  0.01  0.05  0.30
0.10 0.20 75.0 2.50  1  0.00 -0.01  0.01  0.04  0.30
0.10 0.20 75.0 3.00  1  0.00 -0.01  0.01  0.03  0.30
0.10 0.20 75.0 4.00  1  0.00 -0.01  0.02  0.03  0.30
0.10 0.20 82.5 1.00  0  0.89 -0.92                  
0.10 0.20 82.5 1.05  0  0.99 -1.00                  
0.10 0.20 82.5 1.10  1  0.04 -0.04  0.00  0.17  0.30
0.10 0.20 82.5 1.15  1  0.02 -0.02  0.00  0.14  0.30
0.10 0.20 82.5 1.20  1  0.02 -0.02  0.00  0.12  0.30
0.10 0.20 82.5 1.30  1  0.01 -0.01  0.00  0.10  0.30
0.10 0.20 89.0 1.00  0  0.89 -0.93                  
0.10 0.20 89.5 1.05  0  1.00 -1.00                  
0.10 0.20 89.5 1.10  1  0.04 -0.04  0.00  0.15  0.30
0.10 0.20 89.5 1.15  1  0.02 -0.02  0.00  0.12  0.30
0.10 0.20 89.5 1.20  1  0.02 -0.01  0.00  0.11  0.30
0.10 0.20 89.5 1.30  1  0.01 -0.01  0.00  0.09  0.30
0.10 0.35  0.1 1.00  0  0.99 -1.00                  
0.10 0.35  0.1 1.40  0  0.92 -1.00                  
0.10 0.35  0.1 1.70  0  0.77 -1.00                  
0.10 0.35  0.1 2.00  0  0.48 -1.00                  
0.10 0.35  0.1 2.50 -1 -0.27 -1.00                  
0.10 0.35  0.1 3.00 -1 -0.78 -1.00                  
0.10 0.35  0.1 3.50 -1 -1.41 -1.00                  
0.10 0.35  0.1 4.00 -1 -2.44 -1.00                  
0.10 0.35 15.0 1.00  0  0.99 -1.00                  
0.10 0.35 15.0 1.40  0  0.89 -1.00                  
0.10 0.35 15.0 1.70  0  0.74 -1.00                  
0.10 0.35 15.0 2.00  0  0.43 -1.00                  
0.10 0.35 15.0 2.50  1 -0.41 -0.66  1.05  0.57  0.38
0.10 0.35 15.0 3.00  1 -0.88 -0.80  1.69  0.37  0.44
0.10 0.35 15.0 3.50 -1 -1.25 -1.00                  
0.10 0.35 15.0 4.00 -1 -1.56 -1.00                  
0.10 0.35 22.5 1.00  0  0.99 -1.00                  
0.10 0.35 22.5 1.40  0  0.83 -1.00                  
0.10 0.35 22.5 1.60  0  0.71 -1.00                  
0.10 0.35 22.5 1.70  0  0.67 -1.00                  
0.10 0.35 22.5 1.80  0  0.60 -1.00                  
0.10 0.35 22.5 2.00  1 -0.05 -0.44  0.48  0.42  0.32
0.10 0.35 22.5 2.50  1 -0.32 -0.53  0.80  0.32  0.35
0.10 0.35 22.5 3.00  1 -0.57 -0.67  1.24  0.34  0.38
0.10 0.35 22.5 3.50  1 -0.84 -0.86  1.70  0.38  0.42
0.10 0.35 22.5 4.00 -1 -1.12 -1.00                  
0.10 0.35 30.0 1.00  0  0.99 -1.00                  
0.10 0.35 30.0 1.20  0  0.96 -1.00                  
0.10 0.35 30.0 1.40  0  0.79 -0.94                  
0.10 0.35 30.0 1.50  0  0.77 -0.96                  
0.10 0.35 30.0 1.60  1  0.08 -0.32  0.24  0.50  0.31
0.10 0.35 30.0 2.00  1 -0.08 -0.38  0.45  0.40  0.31
0.10 0.35 30.0 2.50  1 -0.21 -0.49  0.65  0.33  0.33
0.10 0.35 30.0 3.00  1 -0.34 -0.71  1.06  0.32  0.34
0.10 0.35 30.0 3.50  1 -0.48 -0.84  1.33  0.34  0.36
0.10 0.35 30.0 4.00 -1 -0.64 -1.00                  
0.10 0.35 37.5 1.00  0  0.96 -1.00                  
0.10 0.35 37.5 1.10  0  0.99 -1.00                  
0.10 0.35 37.5 1.20  0  0.98 -1.00                  
0.10 0.35 37.5 1.30  0  0.98 -1.00                  
0.10 0.35 37.5 1.40  1  0.11 -0.16  0.05  0.59  0.30
0.10 0.35 37.5 1.50  1  0.08 -0.15  0.08  0.57  0.30
0.10 0.35 37.5 1.60  1  0.07 -0.16  0.10  0.54  0.30
0.10 0.35 37.5 2.00  1 -0.02 -0.31  0.32  0.47  0.30
0.10 0.35 37.5 2.50  1 -0.10 -0.39  0.47  0.41  0.31
0.10 0.35 37.5 3.00  1 -0.18 -0.51  0.70  0.35  0.32
0.10 0.35 37.5 3.50  1 -0.27 -0.58  0.85  0.31  0.33
0.10 0.35 37.5 4.00  1 -0.36 -0.69  1.05  0.28  0.34
0.10 0.35 45.0 1.00  0  0.99 -1.00                  
0.10 0.35 45.0 1.05  0  0.99 -1.00                  
0.10 0.35 45.0 1.10  0  0.97 -1.00                  
0.10 0.35 45.0 1.15  0  0.99 -1.00                  
0.10 0.35 45.0 1.20  0  1.00 -1.00                  
0.10 0.35 45.0 1.30  1  0.09 -0.10  0.01  0.54  0.30
0.10 0.35 45.0 1.40  1  0.07 -0.10  0.02  0.52  0.30
0.10 0.35 45.0 1.70  1  0.04 -0.12  0.08  0.48  0.30
0.10 0.35 45.0 2.00  1  0.01 -0.15  0.13  0.47  0.30
0.10 0.35 45.0 2.50  1 -0.04 -0.19  0.23  0.39  0.31
0.10 0.35 45.0 3.00  1 -0.09 -0.25  0.34  0.34  0.31
0.10 0.35 45.0 3.50  1 -0.13 -0.32  0.45  0.31  0.32
0.10 0.35 45.0 4.00  1 -0.18 -0.39  0.57  0.28  0.32
0.10 0.35 52.5 1.00  0  0.97 -1.00                  
0.10 0.35 52.5 1.05  0  0.99 -1.00                  
0.10 0.35 52.5 1.10  0  1.00 -1.00                  
0.10 0.35 52.5 1.15  1  0.07 -0.07  0.00  0.49  0.29
0.10 0.35 52.5 1.20  1  0.07 -0.07  0.00  0.47  0.29
0.10 0.35 52.5 1.30  1  0.06 -0.06  0.01  0.44  0.30
0.10 0.35 60.0 1.00  0  0.99 -1.00                  
0.10 0.35 60.0 1.05  0  0.99 -1.00                  
0.10 0.35 60.0 1.10  0  1.00 -1.00                  
0.10 0.35 60.0 1.15  1  0.05 -0.05  0.00  0.42  0.30
0.10 0.35 60.0 1.20  1  0.05 -0.05  0.00  0.39  0.30
0.10 0.35 60.0 1.30  1  0.04 -0.04  0.00  0.35  0.30
0.10 0.35 60.0 1.40  1  0.03 -0.04  0.01  0.31  0.30
0.10 0.35 60.0 1.70  1  0.01 -0.04  0.02  0.23  0.30
0.10 0.35 60.0 2.00  1  0.00 -0.04  0.03  0.19  0.30
0.10 0.35 60.0 2.50  1 -0.00 -0.04  0.05  0.17  0.30
0.10 0.35 60.0 3.00  1 -0.01 -0.06  0.07  0.16  0.30
0.10 0.35 60.0 3.50  1 -0.02 -0.07  0.09  0.16  0.30
0.10 0.35 60.0 4.00  1 -0.03 -0.08  0.10  0.16  0.30
0.10 0.35 75.0 1.00  0  0.89 -0.91                  
0.10 0.35 75.0 1.05  0  1.00 -1.00                  
0.10 0.35 75.0 1.10  1  0.03 -0.03  0.00  0.32  0.30
0.10 0.35 75.0 1.15  1  0.02 -0.02  0.00  0.27  0.30
0.10 0.35 75.0 1.20  1  0.02 -0.02  0.00  0.24  0.30
0.10 0.35 75.0 1.30  1  0.01 -0.02  0.00  0.20  0.30
0.10 0.35 75.0 1.40  1  0.01 -0.01  0.00  0.17  0.30
0.10 0.35 75.0 1.70  1  0.00 -0.01  0.01  0.11  0.30
0.10 0.35 75.0 2.00  1  0.00 -0.01  0.01  0.07  0.30
0.10 0.35 75.0 2.50  1  0.00 -0.01  0.01  0.05  0.30
0.10 0.35 75.0 3.00  1  0.00 -0.01  0.01  0.04  0.30
0.10 0.35 75.0 3.50  1 -0.00 -0.01  0.01  0.04  0.30
0.10 0.35 75.0 4.00  1 -0.00 -0.01  0.01  0.04  0.30
0.10 0.35 82.5 1.00  0  0.87 -0.95                  
0.10 0.35 82.5 1.05  0  1.00 -1.00                  
0.10 0.35 82.5 1.10  1  0.03 -0.03  0.00  0.27  0.30
0.10 0.35 82.5 1.15  1  0.02 -0.02  0.00  0.23  0.30
0.10 0.35 82.5 1.20  1  0.01 -0.01  0.00  0.21  0.30
0.10 0.35 82.5 1.30  1  0.01 -0.01  0.00  0.16  0.30
0.10 0.35 89.0 1.00  0  0.86 -0.93                  
0.10 0.35 89.5 1.05  0  1.00 -1.00                  
0.10 0.35 89.5 1.10  1  0.03 -0.02  0.00  0.26  0.30
0.10 0.35 89.5 1.15  1  0.02 -0.02  0.00  0.23  0.30
0.10 0.35 89.5 1.20  1  0.01 -0.01  0.00  0.19  0.30
0.10 0.35 89.5 1.30  1  0.01 -0.01  0.00  0.15  0.30
0.10 0.70  0.1 1.00  0  0.97 -1.00                  
0.10 0.70  0.1 1.40  0  0.89 -1.00                  
0.10 0.70  0.1 1.70  0  0.72 -1.00                  
0.10 0.70  0.1 2.00  0  0.32 -1.00                  
0.10 0.70  0.1 2.50 -1 -0.02 -1.00                  
0.10 0.70  0.1 3.00 -1 -0.37 -1.00                  
0.10 0.70  0.1 3.50  1 -1.27 -0.84  2.10  0.00  0.56
0.10 0.70  0.1 4.00  5 -1.43 -1.00                  
0.10 0.70 15.0 1.00  0  0.98 -1.00                  
0.10 0.70 15.0 1.40  0  0.90 -1.00                  
0.10 0.70 15.0 1.70  0  0.74 -1.00                  
0.10 0.70 15.0 2.00  0  0.43 -1.00                  
0.10 0.70 15.0 2.50  1 -0.43 -0.50  0.93  0.47  0.45
0.10 0.70 15.0 3.00  1 -0.67 -0.66  1.33  0.14  0.51
0.10 0.70 15.0 3.50  1 -0.89 -0.84  1.73  0.13  0.59
0.10 0.70 15.0 4.00 -1 -1.09 -0.95                  
0.10 0.70 22.5 1.00  0  0.99 -1.00                  
0.10 0.70 22.5 1.40  0  0.93 -1.00                  
0.10 0.70 22.5 1.60  0  0.84 -0.97                  
0.10 0.70 22.5 1.70  1 -0.02 -0.17  0.18  0.47  0.31
0.10 0.70 22.5 1.80  1 -0.04 -0.20  0.24  0.46  0.32
0.10 0.70 22.5 2.00  1 -0.12 -0.31  0.42  0.44  0.33
0.10 0.70 22.5 2.50  1 -0.34 -0.39  0.74  0.48  0.40
0.10 0.70 22.5 3.00  1 -0.52 -0.50  1.01  0.45  0.46
0.10 0.70 22.5 3.50  0  0.23 -1.00                  
0.10 0.70 22.5 4.00  1 -0.79 -0.78  1.56  0.66  0.58
0.10 0.70 30.0 1.00  0  0.99 -1.00                  
0.10 0.70 30.0 1.20  0  0.97 -1.00                  
0.10 0.70 30.0 1.50  1  0.01 -0.05  0.04  0.44  0.30
0.10 0.70 30.0 1.60  1 -0.00 -0.06  0.06  0.41  0.31
0.10 0.70 30.0 2.00  1 -0.08 -0.14  0.22  0.35  0.32
0.10 0.70 30.0 2.50  1 -0.18 -0.31  0.49  0.35  0.35
0.10 0.70 30.0 3.00  1 -0.29 -0.40  0.69  0.48  0.38
0.10 0.70 30.0 4.00  1 -0.55 -0.62  1.17  0.56  0.48
0.10 0.70 37.5 1.00  0  0.98 -1.00                  
0.10 0.70 37.5 1.10  0  0.98 -1.00                  
0.10 0.70 37.5 1.20  0  0.97 -1.00                  
0.10 0.70 37.5 1.30  1  0.02 -0.02  0.01  0.47  0.30
0.10 0.70 37.5 1.40  1  0.01 -0.03  0.01  0.49  0.30
0.10 0.70 37.5 1.50  1  0.01 -0.04  0.03  0.47  0.30
0.10 0.70 37.5 1.60  1 -0.00 -0.05  0.05  0.46  0.30
0.10 0.70 37.5 2.00  1 -0.05 -0.10  0.15  0.41  0.31
0.10 0.70 37.5 3.00  0  0.67 -0.99                  
0.10 0.70 37.5 3.50  1 -0.23 -0.31  0.54  0.32  0.36
0.10 0.70 37.5 4.00  1 -0.30 -0.41  0.70  0.35  0.38
0.10 0.70 45.0 1.05  0  0.96 -1.00                  
0.10 0.70 45.0 1.10  0  0.96 -1.00                  
0.10 0.70 45.0 1.15  1  0.03 -0.03  0.00  0.53  0.30
0.10 0.70 45.0 1.20  1  0.03 -0.03  0.00  0.55  0.30
0.10 0.70 45.0 1.40  1  0.02 -0.03  0.01  0.53  0.30
0.10 0.70 45.0 1.70  1 -0.00 -0.05  0.05  0.49  0.30
0.10 0.70 45.0 2.00  1 -0.03 -0.07  0.10  0.44  0.31
0.10 0.70 45.0 2.50  1 -0.06 -0.10  0.16  0.37  0.31
0.10 0.70 45.0 3.00  1 -0.09 -0.13  0.22  0.32  0.32
0.10 0.70 45.0 4.00  1 -0.16 -0.20  0.36  0.26  0.34
0.10 0.70 52.5 1.05  0  0.94 -1.00                  
0.10 0.70 52.5 1.10  1  0.03 -0.03  0.00  0.60  0.30
0.10 0.70 52.5 1.15  1  0.02 -0.02  0.00  0.57  0.30
0.10 0.70 52.5 1.20  1  0.02 -0.02  0.00  0.55  0.30
0.10 0.70 52.5 1.30  1  0.02 -0.02  0.00  0.51  0.30
0.10 0.70 60.0 1.00  0  0.98 -1.00                  
0.10 0.70 60.0 1.05  0  0.96 -1.00                  
0.10 0.70 60.0 1.10  0  1.00 -1.00                  
0.10 0.70 60.0 1.15  1  0.01 -0.01  0.00  0.55  0.30
0.10 0.70 60.0 1.20  1  0.01 -0.01  0.00  0.51  0.30
0.10 0.70 60.0 1.30  1  0.01 -0.01  0.00  0.44  0.30
0.10 0.70 60.0 1.40  1  0.01 -0.01  0.00  0.38  0.30
0.10 0.70 60.0 1.70  0  1.00 -1.00                  
0.10 0.70 60.0 2.00  1 -0.00 -0.01  0.02  0.23  0.30
0.10 0.70 60.0 2.50  1 -0.01 -0.02  0.03  0.20  0.30
0.10 0.70 60.0 3.00  1 -0.01 -0.03  0.04  0.19  0.30
0.10 0.70 60.0 3.50  1 -0.02 -0.03  0.05  0.18  0.31
0.10 0.70 60.0 4.00  1 -0.02 -0.03  0.05  0.17  0.31
0.10 0.70 75.0 1.00  0  0.97 -1.00                  
0.10 0.70 75.0 1.05  0  1.00 -1.00                  
0.10 0.70 75.0 1.10  1  0.01 -0.01  0.00  0.56  0.30
0.10 0.70 75.0 1.15  1  0.01 -0.01  0.00  0.48  0.30
0.10 0.70 75.0 1.20  1  0.00 -0.01  0.00  0.42  0.30
0.10 0.70 75.0 1.30  1  0.00 -0.00  0.00  0.33  0.30
0.10 0.70 75.0 1.40  1  0.00 -0.00  0.00  0.28  0.30
0.10 0.70 75.0 1.70  1  0.00 -0.00  0.00  0.17  0.30
0.10 0.70 75.0 2.00  1 -0.00 -0.00  0.00  0.12  0.30
0.10 0.70 75.0 2.50  1 -0.00 -0.00  0.00  0.08  0.30
0.10 0.70 75.0 3.00  1 -0.00 -0.00  0.00  0.06  0.30
0.10 0.70 75.0 3.50  1 -0.00 -0.00  0.00  0.05  0.30
0.10 0.70 75.0 4.00  1 -0.00 -0.00  0.01  0.04  0.30
0.10 0.70 82.5 1.00  0  1.00 -1.00                  
0.10 0.70 82.5 1.05  0  1.00 -1.00                  
0.10 0.70 82.5 1.10  1  0.01 -0.01  0.00  0.53  0.30
0.10 0.70 82.5 1.15  1  0.01 -0.01  0.00  0.45  0.30
0.10 0.70 82.5 1.20  1  0.00 -0.00  0.00  0.39  0.30
0.10 0.70 82.5 1.30  1  0.00 -0.00  0.00  0.31  0.30
0.10 0.70 89.0 1.00  0  0.93 -0.97                  
0.10 0.70 89.5 1.05  0  1.00 -1.00                  
0.10 0.70 89.5 1.10  1  0.01 -0.01  0.00  0.52  0.30
0.10 0.70 89.5 1.15  1  0.00 -0.01  0.00  0.45  0.30
0.10 0.70 89.5 1.20  1  0.00 -0.00  0.00  0.38  0.30
0.10 0.70 89.5 1.30  1  0.00 -0.00  0.00  0.28  0.30
1.00 0.20  0.1 1.00  0  0.96 -1.00                  
1.00 0.20  0.1 1.40  0  0.84 -1.00                  
1.00 0.20  0.1 1.70  0  0.72 -1.00                  
1.00 0.20  0.1 2.00  0  0.41 -1.00                  
1.00 0.20  0.1 2.50 -1 -0.35 -1.00                  
1.00 0.20  0.1 3.00 -1 -1.22 -1.00                  
1.00 0.20  0.1 3.50 -1 -2.52 -1.00                  
1.00 0.20  0.1 4.00 -1 -3.94 -1.00                  
1.00 0.20 15.0 1.00  0  0.96 -1.00                  
1.00 0.20 15.0 1.40  0  0.83 -1.00                  
1.00 0.20 15.0 1.70  0  0.67 -1.00                  
1.00 0.20 15.0 2.00  0  0.39 -1.00                  
1.00 0.20 15.0 2.50  1 -0.41 -0.89  1.28  0.33  0.36
1.00 0.20 15.0 3.00 -1 -0.99 -1.00                  
1.00 0.20 15.0 4.00 -1 -2.24 -1.00                  
1.00 0.20 22.5 1.00  0  0.97 -1.00                  
1.00 0.20 22.5 1.40  0  0.79 -1.00                  
1.00 0.20 22.5 1.60  0  0.65 -1.00                  
1.00 0.20 22.5 1.70  0  0.58 -1.00                  
1.00 0.20 22.5 1.80  0  0.47 -1.00                  
1.00 0.20 22.5 2.00  0  0.31 -1.00                  
1.00 0.20 22.5 2.50  1 -0.38 -0.87  1.19  0.30  0.34
1.00 0.20 22.5 3.00 -1 -0.69 -1.00                  
1.00 0.20 22.5 3.50 -1 -1.02 -1.00                  
1.00 0.20 22.5 4.00 -1 -1.36 -1.00                  
1.00 0.20 30.0 1.00  0  0.97 -1.00                  
1.00 0.20 30.0 1.20  0  0.86 -1.00                  
1.00 0.20 30.0 1.40  0  0.71 -1.00                  
1.00 0.20 30.0 1.50  0  0.64 -1.00                  
1.00 0.20 30.0 1.60  0  0.55 -1.00                  
1.00 0.20 30.0 2.00  1 -0.02 -0.82  0.78  0.48  0.32
1.00 0.20 30.0 2.50 -1 -0.22 -1.00                  
1.00 0.20 30.0 3.00 -1 -0.38 -1.00                  
1.00 0.20 30.0 3.50 -1 -0.55 -1.00                  
1.00 0.20 30.0 4.00 -1 -0.74 -1.00                  
1.00 0.20 37.5 1.00  0  0.98 -1.00                  
1.00 0.20 37.5 1.10  0  0.90 -1.00                  
1.00 0.20 37.5 1.20  0  0.82 -1.00                  
1.00 0.20 37.5 1.30  0  0.80 -1.00                  
1.00 0.20 37.5 1.40  1  0.26 -0.48  0.22  0.67  0.31
1.00 0.20 37.5 1.50  1  0.19 -0.46  0.27  0.63  0.31
1.00 0.20 37.5 1.60  1  0.14 -0.48  0.34  0.58  0.31
1.00 0.20 37.5 2.00  1 -0.01 -0.52  0.50  0.46  0.31
1.00 0.20 37.5 2.50  1 -0.10 -0.62  0.64  0.38  0.31
1.00 0.20 37.5 3.00  1 -0.18 -0.79  0.85  0.32  0.31
1.00 0.20 37.5 3.50  1 -0.26 -0.88  1.15  0.28  0.32
1.00 0.20 37.5 4.00 -1 -0.35 -1.00                  
1.00 0.20 45.0 1.00  0  0.94 -1.00                  
1.00 0.20 45.0 1.05  0  0.95 -1.00                  
1.00 0.20 45.0 1.10  0  0.92 -1.00                  
1.00 0.20 45.0 1.15  0  0.97 -1.00                  
1.00 0.20 45.0 1.20  1  0.24 -0.27  0.04  0.67  0.30
1.00 0.20 45.0 1.30  1  0.18 -0.24  0.06  0.63  0.30
1.00 0.20 45.0 1.40  1  0.13 -0.23  0.10  0.59  0.30
1.00 0.20 45.0 1.70  1  0.06 -0.24  0.19  0.48  0.30
1.00 0.20 45.0 2.00  1  0.01 -0.27  0.26  0.42  0.30
1.00 0.20 45.0 2.50  1 -0.04 -0.34  0.36  0.34  0.30
1.00 0.20 45.0 3.00  1 -0.08 -0.41  0.45  0.30  0.31
1.00 0.20 45.0 3.50  1 -0.12 -0.50  0.62  0.26  0.31
1.00 0.20 45.0 4.00  1 -0.16 -0.57  0.74  0.25  0.31
1.00 0.20 52.5 1.00  0  0.94 -1.00                  
1.00 0.20 52.5 1.05  0  0.94 -1.00                  
1.00 0.20 52.5 1.10  0  1.00 -1.00                  
1.00 0.20 52.5 1.15  1  0.14 -0.15  0.01  0.54  0.30
1.00 0.20 52.5 1.20  1  0.13 -0.14  0.02  0.53  0.30
1.00 0.20 52.5 1.30  1  0.10 -0.12  0.03  0.50  0.30
1.00 0.20 60.0 1.00  0  0.89 -1.00                  
1.00 0.20 60.0 1.05  0  1.00 -1.00                  
1.00 0.20 60.0 1.10  1  0.10 -0.09  0.00  0.44  0.30
1.00 0.20 60.0 1.15  1  0.09 -0.08  0.00  0.41  0.30
1.00 0.20 60.0 1.20  1  0.08 -0.08  0.01  0.40  0.30
1.00 0.20 60.0 1.30  1  0.06 -0.07  0.02  0.36  0.30
1.00 0.20 60.0 1.40  1  0.05 -0.07  0.02  0.31  0.30
1.00 0.20 60.0 1.70  1  0.02 -0.06  0.04  0.22  0.30
1.00 0.20 60.0 2.00  1  0.01 -0.06  0.06  0.16  0.30
1.00 0.20 60.0 2.50  1 -0.00 -0.06  0.07  0.12  0.30
1.00 0.20 60.0 3.00  1 -0.01 -0.07  0.08  0.11  0.30
1.00 0.20 60.0 3.50  1 -0.02 -0.08  0.11  0.12  0.30
1.00 0.20 60.0 4.00  1 -0.02 -0.10  0.13  0.12  0.30
1.00 0.20 75.0 1.00  0  0.87 -1.00                  
1.00 0.20 75.0 1.05  0  0.99 -1.00                  
1.00 0.20 75.0 1.10  1  0.05 -0.05  0.00  0.21  0.30
1.00 0.20 75.0 1.15  1  0.03 -0.03  0.00  0.17  0.30
1.00 0.20 75.0 1.20  1  0.03 -0.03  0.00  0.16  0.30
1.00 0.20 75.0 1.30  1  0.02 -0.02  0.01  0.11  0.30
1.00 0.20 75.0 1.40  1  0.01 -0.01  0.01  0.10  0.30
1.00 0.20 75.0 1.70  1  0.01 -0.01  0.01  0.05  0.30
1.00 0.20 75.0 2.00  1  0.01 -0.01  0.01  0.04  0.30
1.00 0.20 75.0 2.50  1  0.01 -0.01  0.01  0.02  0.30
1.00 0.20 75.0 3.00  1  0.00 -0.01  0.01  0.02  0.30
1.00 0.20 75.0 3.50  1  0.00 -0.01  0.01  0.02  0.30
1.00 0.20 75.0 4.00  1  0.00 -0.01  0.01  0.02  0.30
1.00 0.20 82.5 1.00  0  0.93 -1.00                  
1.00 0.20 82.5 1.05  0  1.00 -1.00                  
1.00 0.20 82.5 1.10  1  0.04 -0.04  0.00  0.15  0.30
1.00 0.20 82.5 1.15  1  0.03 -0.03  0.01  0.13  0.30
1.00 0.20 82.5 1.20  1  0.02 -0.02  0.00  0.11  0.30
1.00 0.20 82.5 1.30  1  0.01 -0.01  0.00  0.08  0.30
1.00 0.20 89.0 1.00  0  0.99 -1.00                  
1.00 0.20 89.5 1.05  0  1.00 -1.00                  
1.00 0.20 89.5 1.10  1  0.05 -0.04  0.00  0.15  0.30
1.00 0.20 89.5 1.15  1  0.02 -0.02  0.01  0.12  0.30
1.00 0.20 89.5 1.20  1  0.02 -0.01  0.00  0.10  0.30
1.00 0.20 89.5 1.30  1  0.01 -0.01  0.00  0.07  0.30
1.00 0.70  0.1 1.00  0  0.91 -1.00                  
1.00 0.70  0.1 1.70  0  0.65 -1.00                  
1.00 0.70  0.1 2.00  0  0.30 -1.00                  
1.00 0.70  0.1 2.50 -1 -0.23 -1.00                  
1.00 0.70  0.1 3.00 -1 -1.36 -0.93                  
1.00 0.70  0.1 3.50  5 -1.43 -1.00                  
1.00 0.70  0.1 4.00  5 -1.43 -1.00                  
1.00 0.70 15.0 1.00  0  0.95 -1.00                  
1.00 0.70 15.0 1.40  0  0.84 -1.00                  
1.00 0.70 15.0 1.70  0  0.65 -1.00                  
1.00 0.70 15.0 2.00  1 -0.22 -0.40  0.61  0.43  0.38
1.00 0.70 15.0 2.50  1 -0.54 -0.59  1.13  0.26  0.47
1.00 0.70 15.0 3.00  1 -0.82 -0.80  1.63  0.13  0.59
1.00 0.70 15.0 4.00 -1 -1.26 -1.00                  
1.00 0.70 22.5 1.00  0  0.96 -1.00                  
1.00 0.70 22.5 1.40  0  0.88 -1.00                  
1.00 0.70 22.5 1.60  1  0.06 -0.27  0.21  0.42  0.30
1.00 0.70 22.5 1.70  1 -0.06 -0.20  0.25  0.38  0.32
1.00 0.70 22.5 1.80  1 -0.09 -0.23  0.31  0.36  0.33
1.00 0.70 22.5 2.00  1 -0.16 -0.31  0.46  0.35  0.34
1.00 0.70 22.5 2.50  1 -0.38 -0.45  0.83  0.46  0.41
1.00 0.70 22.5 3.00  1 -0.58 -0.62  1.21  0.52  0.50
1.00 0.70 22.5 3.50  1 -0.74 -0.82  1.57  0.51  0.59
1.00 0.70 22.5 4.00 -1 -0.91 -1.00                  
1.00 0.70 30.0 1.00  0  0.97 -1.00                  
1.00 0.70 30.0 1.20  0  0.96 -1.00                  
1.00 0.70 30.0 1.40  1  0.06 -0.12  0.06  0.42  0.29
1.00 0.70 30.0 1.50  1 -0.01 -0.06  0.08  0.42  0.31
1.00 0.70 30.0 1.60  1 -0.03 -0.08  0.11  0.41  0.31
1.00 0.70 30.0 2.00  1 -0.10 -0.17  0.27  0.33  0.32
1.00 0.70 30.0 2.50  1 -0.20 -0.34  0.55  0.29  0.35
1.00 0.70 30.0 3.00  1 -0.32 -0.46  0.78  0.38  0.39
1.00 0.70 30.0 3.50  1 -0.45 -0.57  1.02  0.49  0.44
1.00 0.70 30.0 4.00  1 -0.57 -0.69  1.26  0.51  0.50
1.00 0.70 37.5 1.00  0  0.98 -1.00                  
1.00 0.70 37.5 1.10  0  0.97 -1.00                  
1.00 0.70 37.5 1.20  0  0.96 -1.00                  
1.00 0.70 37.5 1.30  1  0.02 -0.04  0.03  0.46  0.30
1.00 0.70 37.5 1.40  1  0.01 -0.05  0.04  0.47  0.30
1.00 0.70 37.5 1.50  1 -0.00 -0.06  0.06  0.48  0.30
1.00 0.70 37.5 1.60  1 -0.01 -0.07  0.08  0.48  0.30
1.00 0.70 37.5 2.00  1 -0.06 -0.12  0.17  0.39  0.31
1.00 0.70 37.5 2.50  1 -0.12 -0.17  0.29  0.29  0.33
1.00 0.70 37.5 3.00  1 -0.17 -0.24  0.42  0.23  0.34
1.00 0.70 37.5 3.50  1 -0.23 -0.31  0.55  0.25  0.36
1.00 0.70 37.5 4.00  1 -0.30 -0.39  0.69  0.27  0.38
1.00 0.70 45.0 1.00  0  0.98 -1.00                  
1.00 0.70 45.0 1.05  0  0.97 -1.00                  
1.00 0.70 45.0 1.10  0  0.97 -1.00                  
1.00 0.70 45.0 1.15  0  0.99 -1.00                  
1.00 0.70 45.0 1.20  1  0.02 -0.03  0.01  0.53  0.30
1.00 0.70 45.0 1.30  1  0.02 -0.04  0.02  0.54  0.30
1.00 0.70 45.0 1.40  1  0.01 -0.04  0.03  0.54  0.30
1.00 0.70 45.0 1.70  1 -0.01 -0.06  0.06  0.48  0.30
1.00 0.70 45.0 2.50  1 -0.06 -0.10  0.16  0.34  0.32
1.00 0.70 45.0 3.00  1 -0.08 -0.12  0.21  0.28  0.32
1.00 0.70 45.0 3.50  1 -0.11 -0.15  0.26  0.24  0.33
1.00 0.70 45.0 4.00  1 -0.13 -0.18  0.31  0.26  0.33
1.00 0.70 52.5 1.00  0  0.98 -1.00                  
1.00 0.70 52.5 1.05  0  0.96 -1.00                  
1.00 0.70 52.5 1.10  0  1.00 -1.00                  
1.00 0.70 52.5 1.15  1  0.02 -0.03  0.01  0.60  0.30
1.00 0.70 52.5 1.20  1  0.02 -0.02  0.01  0.59  0.30
1.00 0.70 52.5 1.30  1  0.01 -0.02  0.01  0.58  0.30
1.00 0.70 60.0 1.00  0  0.98 -1.00                  
1.00 0.70 60.0 1.05  0  0.96 -1.00                  
1.00 0.70 60.0 1.10  1  0.03 -0.04  0.00  0.66  0.30
1.00 0.70 60.0 1.15  1  0.01 -0.02  0.00  0.62  0.30
1.00 0.70 60.0 1.20  1  0.01 -0.01  0.00  0.59  0.30
1.00 0.70 60.0 1.30  1  0.01 -0.01  0.01  0.54  0.30
1.00 0.70 60.0 1.40  1  0.01 -0.01  0.01  0.49  0.30
1.00 0.70 60.0 1.70  1 -0.00 -0.02  0.02  0.39  0.30
1.00 0.70 60.0 2.00  1 -0.01 -0.02  0.02  0.31  0.30
1.00 0.70 60.0 2.50  1 -0.01 -0.02  0.03  0.22  0.30
1.00 0.70 60.0 3.00  1 -0.01 -0.02  0.04  0.19  0.31
1.00 0.70 60.0 3.50  1 -0.02 -0.02  0.04  0.17  0.31
1.00 0.70 60.0 4.00  1 -0.02 -0.03  0.05  0.16  0.31
1.00 0.70 75.0 1.00  0  0.98 -1.00                  
1.00 0.70 75.0 1.05  0  1.00 -1.00                  
1.00 0.70 75.0 1.10  1  0.01 -0.01  0.00  0.64  0.30
1.00 0.70 75.0 1.15  1  0.01 -0.01  0.00  0.55  0.30
1.00 0.70 75.0 1.20  1  0.01 -0.01  0.00  0.45  0.30
1.00 0.70 75.0 1.30  1  0.00 -0.00  0.00  0.39  0.30
1.00 0.70 75.0 1.40  1  0.00 -0.00  0.00  0.30  0.30
1.00 0.70 75.0 1.70  1  0.00 -0.00  0.00  0.17  0.30
1.00 0.70 75.0 2.00  1  0.00 -0.00  0.00  0.10  0.30
1.00 0.70 75.0 2.50  1  0.00 -0.00  0.00  0.06  0.30
1.00 0.70 75.0 3.00  1  0.00 -0.00  0.00  0.04  0.30
1.00 0.70 75.0 3.50  1 -0.00 -0.00  0.00  0.03  0.30
1.00 0.70 75.0 4.00  1 -0.00 -0.00  0.00  0.02  0.30
1.00 0.70 82.5 1.00  0  0.97 -1.00                  
1.00 0.70 82.5 1.05  0  1.00 -1.00                  
1.00 0.70 82.5 1.10  1  0.01 -0.01  0.00  0.61  0.30
1.00 0.70 82.5 1.15  1  0.00 -0.00  0.00  0.52  0.30
1.00 0.70 82.5 1.20  1  0.00 -0.00  0.00  0.47  0.30
1.00 0.70 82.5 1.30  1  0.00 -0.00  0.00  0.35  0.30
1.00 0.70 89.0 1.00  0  0.97 -1.00                  
1.00 0.70 89.5 1.05  0  1.00 -1.00                  
1.00 0.70 89.5 1.10  1  0.01 -0.01  0.00  0.61  0.30
1.00 0.70 89.5 1.15  1  0.00 -0.00  0.00  0.52  0.30
1.00 0.70 89.5 1.20  1  0.00 -0.00  0.00  0.45  0.30
1.00 0.70 89.5 1.30  1  0.00 -0.00  0.00  0.34  0.30

